The Pan-STARRS1 Photometric System

The Pan-STARRS1 survey is collecting multi-epoch, multi-color observations of the sky north of declination -30 deg to unprecedented depths. These data are being photometrically and astrometrically calibrated and will serve as a reference for many other purposes. In this paper we present our determination of the Pan-STARRS photometric system: gp1, rp1, ip1, zp1, yp1, and wp1. The Pan-STARRS photometric system is fundamentally based on the HST Calspec spectrophotometric observations, which in turn are fundamentally based on models of white dwarf atmospheres. We define the Pan-STARRS magnitude system, and describe in detail our measurement of the system passbands, including both the instrumental sensitivity and atmospheric transmission functions. Byproducts, including transformations to other photometric systems, galactic extinction, and stellar locus are also provided. We close with a discussion of remaining systematic errors.

==> psphot_table3.txt <==
Wave Open   gp1   rp1   ip1   zp1   yp1   wp1   Aero  Rayl Molec
 380 0.096 0.000 0.000 0.000 0.000 0.000 0.000 0.945 0.694 0.998
 381 0.099 0.000 0.000 0.000 0.000 0.000 0.000 0.945 0.697 0.999
 382 0.103 0.000 0.000 0.000 0.000 0.000 0.000 0.945 0.700 0.999
 383 0.106 0.000 0.000 0.000 0.000 0.000 0.000 0.945 0.703 1.000
 384 0.110 0.000 0.000 0.000 0.000 0.000 0.000 0.945 0.705 1.000
 385 0.113 0.000 0.000 0.000 0.000 0.000 0.000 0.945 0.708 1.000
 386 0.117 0.000 0.000 0.000 0.000 0.000 0.000 0.946 0.711 1.000
 387 0.121 0.000 0.000 0.000 0.000 0.000 0.000 0.946 0.713 1.000
 388 0.125 0.000 0.000 0.000 0.000 0.000 0.001 0.946 0.716 1.000
 389 0.129 0.000 0.000 0.000 0.000 0.000 0.006 0.946 0.718 1.000
 390 0.133 0.001 0.000 0.000 0.000 0.000 0.006 0.946 0.721 1.000
 391 0.137 0.001 0.000 0.000 0.000 0.000 0.005 0.946 0.723 1.000
 392 0.142 0.001 0.000 0.000 0.000 0.000 0.005 0.946 0.725 1.000
 393 0.146 0.002 0.000 0.000 0.000 0.000 0.005 0.947 0.728 1.000
 394 0.151 0.004 0.000 0.000 0.000 0.000 0.006 0.947 0.731 1.000
 395 0.156 0.007 0.000 0.000 0.000 0.000 0.006 0.947 0.733 1.000
 396 0.161 0.012 0.000 0.000 0.000 0.000 0.008 0.947 0.735 1.000
 397 0.166 0.021 0.000 0.000 0.000 0.000 0.010 0.947 0.738 1.000
 398 0.171 0.035 0.000 0.000 0.000 0.000 0.014 0.947 0.740 1.000
 399 0.176 0.053 0.000 0.000 0.000 0.000 0.021 0.947 0.742 1.000
 400 0.182 0.073 0.000 0.000 0.000 0.000 0.032 0.948 0.744 1.000
 401 0.188 0.096 0.000 0.000 0.000 0.000 0.049 0.948 0.746 1.000
 402 0.194 0.118 0.000 0.000 0.000 0.000 0.071 0.948 0.749 1.000
 403 0.199 0.135 0.000 0.000 0.000 0.000 0.096 0.948 0.751 1.000
 404 0.205 0.147 0.000 0.000 0.000 0.000 0.123 0.948 0.753 1.000
 405 0.210 0.157 0.000 0.000 0.000 0.000 0.148 0.948 0.755 1.000
 406 0.217 0.163 0.000 0.000 0.000 0.000 0.169 0.948 0.758 1.000
 407 0.223 0.167 0.000 0.000 0.000 0.000 0.186 0.948 0.760 1.000
 408 0.228 0.171 0.000 0.000 0.000 0.000 0.198 0.949 0.762 1.000
 409 0.235 0.175 0.000 0.000 0.000 0.000 0.208 0.949 0.764 1.000
 410 0.242 0.181 0.000 0.000 0.000 0.000 0.216 0.949 0.766 1.000
 411 0.248 0.186 0.000 0.000 0.000 0.000 0.223 0.949 0.768 1.000
 412 0.254 0.192 0.000 0.000 0.000 0.000 0.231 0.949 0.770 1.000
 413 0.261 0.199 0.000 0.000 0.000 0.000 0.240 0.949 0.772 1.000
 414 0.268 0.204 0.000 0.000 0.000 0.000 0.248 0.949 0.774 1.000
 415 0.276 0.206 0.000 0.000 0.000 0.000 0.257 0.949 0.776 1.000
 416 0.284 0.208 0.000 0.000 0.000 0.000 0.265 0.950 0.778 1.000
 417 0.291 0.211 0.000 0.000 0.000 0.000 0.272 0.950 0.780 1.000
 418 0.298 0.217 0.000 0.000 0.000 0.000 0.278 0.950 0.782 1.000
 419 0.305 0.225 0.000 0.000 0.000 0.000 0.284 0.950 0.784 1.000
 420 0.312 0.233 0.000 0.000 0.000 0.000 0.288 0.950 0.785 1.000
 421 0.318 0.240 0.000 0.000 0.000 0.000 0.293 0.950 0.787 1.000
 422 0.324 0.246 0.000 0.000 0.000 0.000 0.297 0.950 0.789 1.000
 423 0.331 0.249 0.000 0.000 0.000 0.000 0.303 0.950 0.791 1.000
 424 0.338 0.250 0.000 0.000 0.000 0.000 0.308 0.951 0.792 1.000
 425 0.344 0.250 0.000 0.000 0.000 0.000 0.315 0.951 0.794 1.000
 426 0.351 0.253 0.000 0.000 0.000 0.000 0.322 0.951 0.796 1.000
 427 0.356 0.259 0.000 0.000 0.000 0.000 0.328 0.951 0.798 1.000
 428 0.362 0.268 0.000 0.000 0.000 0.000 0.335 0.951 0.799 1.000
 429 0.368 0.277 0.000 0.000 0.000 0.000 0.342 0.951 0.801 1.000
 430 0.374 0.286 0.000 0.000 0.000 0.000 0.350 0.951 0.803 1.000
 431 0.380 0.295 0.000 0.000 0.000 0.000 0.358 0.951 0.804 1.000
 432 0.386 0.300 0.000 0.000 0.000 0.000 0.367 0.952 0.806 1.000
 433 0.392 0.302 0.000 0.000 0.000 0.000 0.375 0.952 0.808 0.999
 434 0.398 0.302 0.000 0.000 0.000 0.000 0.382 0.952 0.809 0.999
 435 0.403 0.304 0.000 0.000 0.000 0.000 0.389 0.952 0.810 0.999
 436 0.409 0.309 0.000 0.000 0.000 0.000 0.396 0.952 0.812 0.999
 437 0.415 0.316 0.000 0.000 0.000 0.000 0.402 0.952 0.815 0.999
 438 0.420 0.323 0.000 0.000 0.000 0.000 0.408 0.952 0.817 0.999
 439 0.425 0.330 0.000 0.000 0.000 0.000 0.411 0.952 0.817 0.999
 440 0.430 0.336 0.000 0.000 0.000 0.000 0.416 0.952 0.819 0.999
 441 0.436 0.340 0.000 0.000 0.000 0.000 0.421 0.953 0.821 0.999
 442 0.442 0.341 0.000 0.000 0.000 0.000 0.426 0.953 0.823 0.999
 443 0.447 0.342 0.000 0.000 0.000 0.000 0.430 0.953 0.824 0.998
 444 0.451 0.344 0.000 0.000 0.000 0.000 0.433 0.953 0.825 0.999
 445 0.455 0.348 0.000 0.000 0.000 0.000 0.437 0.953 0.826 0.999
 446 0.460 0.354 0.000 0.000 0.000 0.000 0.442 0.953 0.828 0.999
 447 0.465 0.361 0.000 0.000 0.000 0.000 0.446 0.953 0.830 0.999
 448 0.470 0.368 0.000 0.000 0.000 0.000 0.449 0.953 0.830 0.999
 449 0.474 0.374 0.000 0.000 0.000 0.000 0.453 0.953 0.832 0.999
 450 0.478 0.380 0.000 0.000 0.000 0.000 0.458 0.954 0.834 0.999
 451 0.482 0.386 0.000 0.000 0.000 0.000 0.462 0.954 0.835 0.999
 452 0.486 0.392 0.000 0.000 0.000 0.000 0.467 0.954 0.836 0.999
 453 0.490 0.396 0.000 0.000 0.000 0.000 0.470 0.954 0.838 0.999
 454 0.493 0.398 0.000 0.000 0.000 0.000 0.473 0.954 0.839 0.999
 455 0.497 0.398 0.000 0.000 0.000 0.000 0.476 0.954 0.841 0.999
 456 0.500 0.394 0.000 0.000 0.000 0.000 0.480 0.954 0.842 0.998
 457 0.503 0.388 0.000 0.000 0.000 0.000 0.484 0.954 0.843 0.998
 458 0.506 0.384 0.000 0.000 0.000 0.000 0.488 0.954 0.844 0.998
 459 0.509 0.382 0.000 0.000 0.000 0.000 0.491 0.954 0.845 0.998
 460 0.512 0.384 0.000 0.000 0.000 0.000 0.494 0.955 0.847 0.997
 461 0.514 0.388 0.000 0.000 0.000 0.000 0.497 0.955 0.848 0.997
 462 0.517 0.393 0.000 0.000 0.000 0.000 0.500 0.955 0.849 0.997
 463 0.520 0.396 0.000 0.000 0.000 0.000 0.503 0.955 0.851 0.997
 464 0.521 0.396 0.000 0.000 0.000 0.000 0.507 0.955 0.851 0.997
 465 0.525 0.396 0.000 0.000 0.000 0.000 0.511 0.955 0.853 0.997
 466 0.528 0.397 0.000 0.000 0.000 0.000 0.515 0.955 0.855 0.997
 467 0.530 0.397 0.000 0.000 0.000 0.000 0.517 0.955 0.856 0.997
 468 0.532 0.399 0.000 0.000 0.000 0.000 0.518 0.955 0.856 0.997
 469 0.534 0.400 0.000 0.000 0.000 0.000 0.516 0.955 0.858 0.997
 470 0.537 0.401 0.000 0.000 0.000 0.000 0.512 0.956 0.859 0.996
 471 0.539 0.402 0.000 0.000 0.000 0.000 0.511 0.956 0.860 0.996
 472 0.541 0.403 0.000 0.000 0.000 0.000 0.511 0.956 0.861 0.996
 473 0.542 0.405 0.000 0.000 0.000 0.000 0.509 0.956 0.863 0.995
 474 0.543 0.408 0.000 0.000 0.000 0.000 0.506 0.956 0.863 0.995
 475 0.544 0.413 0.000 0.000 0.000 0.000 0.504 0.956 0.864 0.994
 476 0.545 0.418 0.000 0.000 0.000 0.000 0.503 0.956 0.866 0.992
 477 0.547 0.424 0.000 0.000 0.000 0.000 0.505 0.956 0.867 0.991
 478 0.548 0.431 0.000 0.000 0.000 0.000 0.510 0.956 0.868 0.991
 479 0.550 0.437 0.000 0.000 0.000 0.000 0.518 0.956 0.869 0.991
 480 0.552 0.441 0.000 0.000 0.000 0.000 0.526 0.957 0.870 0.992
 481 0.554 0.444 0.000 0.000 0.000 0.000 0.533 0.957 0.871 0.992
 482 0.555 0.446 0.000 0.000 0.000 0.000 0.538 0.957 0.872 0.992
 483 0.557 0.448 0.000 0.000 0.000 0.000 0.540 0.957 0.873 0.993
 484 0.558 0.451 0.000 0.000 0.000 0.000 0.542 0.957 0.874 0.993
 485 0.559 0.453 0.000 0.000 0.000 0.000 0.542 0.957 0.875 0.993
 486 0.561 0.456 0.000 0.000 0.000 0.000 0.542 0.957 0.876 0.994
 487 0.562 0.458 0.000 0.000 0.000 0.000 0.543 0.957 0.877 0.994
 488 0.564 0.460 0.000 0.000 0.000 0.000 0.546 0.957 0.878 0.994
 489 0.565 0.460 0.000 0.000 0.000 0.000 0.547 0.957 0.878 0.994
 490 0.567 0.459 0.000 0.000 0.000 0.000 0.550 0.957 0.880 0.993
 491 0.568 0.455 0.000 0.000 0.000 0.000 0.552 0.958 0.881 0.993
 492 0.570 0.451 0.000 0.000 0.000 0.000 0.553 0.958 0.882 0.993
 493 0.572 0.450 0.000 0.000 0.000 0.000 0.554 0.958 0.883 0.993
 494 0.574 0.453 0.000 0.000 0.000 0.000 0.555 0.958 0.883 0.993
 495 0.575 0.459 0.000 0.000 0.000 0.000 0.557 0.958 0.884 0.993
 496 0.577 0.463 0.000 0.000 0.000 0.000 0.559 0.958 0.885 0.992
 497 0.579 0.467 0.000 0.000 0.000 0.000 0.561 0.958 0.886 0.992
 498 0.581 0.471 0.000 0.000 0.000 0.000 0.562 0.958 0.887 0.991
 499 0.582 0.472 0.000 0.000 0.000 0.000 0.561 0.958 0.888 0.991
 500 0.582 0.471 0.000 0.000 0.000 0.000 0.559 0.958 0.889 0.990
 501 0.583 0.468 0.000 0.000 0.000 0.000 0.559 0.958 0.890 0.989
 502 0.584 0.466 0.000 0.000 0.000 0.000 0.561 0.958 0.891 0.988
 503 0.585 0.463 0.000 0.000 0.000 0.000 0.564 0.959 0.891 0.987
 504 0.587 0.459 0.000 0.000 0.000 0.000 0.567 0.959 0.892 0.986
 505 0.589 0.457 0.000 0.000 0.000 0.000 0.571 0.959 0.893 0.986
 506 0.591 0.456 0.000 0.000 0.000 0.000 0.573 0.959 0.894 0.986
 507 0.594 0.455 0.000 0.000 0.000 0.000 0.574 0.959 0.895 0.986
 508 0.596 0.456 0.000 0.000 0.000 0.000 0.575 0.959 0.896 0.986
 509 0.598 0.456 0.000 0.000 0.000 0.000 0.577 0.959 0.896 0.987
 510 0.601 0.457 0.000 0.000 0.000 0.000 0.580 0.959 0.897 0.987
 511 0.602 0.458 0.000 0.000 0.000 0.000 0.581 0.959 0.898 0.987
 512 0.604 0.459 0.000 0.000 0.000 0.000 0.583 0.959 0.899 0.987
 513 0.605 0.461 0.000 0.000 0.000 0.000 0.583 0.959 0.899 0.987
 514 0.607 0.465 0.000 0.000 0.000 0.000 0.582 0.959 0.900 0.987
 515 0.609 0.469 0.000 0.000 0.000 0.000 0.582 0.960 0.901 0.986
 516 0.611 0.473 0.000 0.000 0.000 0.000 0.582 0.960 0.902 0.986
 517 0.613 0.475 0.000 0.000 0.000 0.000 0.583 0.960 0.903 0.986
 518 0.615 0.476 0.000 0.000 0.000 0.000 0.586 0.960 0.904 0.985
 519 0.616 0.475 0.000 0.000 0.000 0.000 0.590 0.960 0.904 0.985
 520 0.617 0.473 0.000 0.000 0.000 0.000 0.594 0.960 0.905 0.985
 521 0.618 0.472 0.000 0.000 0.000 0.000 0.598 0.960 0.906 0.984
 522 0.620 0.473 0.000 0.000 0.000 0.000 0.602 0.960 0.906 0.984
 523 0.622 0.473 0.000 0.000 0.000 0.000 0.606 0.960 0.907 0.983
 524 0.624 0.474 0.000 0.000 0.000 0.000 0.609 0.960 0.908 0.982
 525 0.626 0.473 0.000 0.000 0.000 0.000 0.612 0.960 0.908 0.981
 526 0.627 0.472 0.000 0.000 0.000 0.000 0.615 0.960 0.909 0.980
 527 0.629 0.474 0.000 0.000 0.000 0.000 0.617 0.960 0.910 0.979
 528 0.630 0.477 0.000 0.000 0.000 0.000 0.619 0.961 0.910 0.978
 529 0.632 0.483 0.001 0.000 0.000 0.000 0.621 0.961 0.911 0.978
 530 0.634 0.489 0.001 0.000 0.000 0.000 0.623 0.961 0.912 0.977
 531 0.635 0.495 0.001 0.000 0.000 0.000 0.625 0.961 0.912 0.976
 532 0.637 0.498 0.001 0.000 0.000 0.000 0.627 0.961 0.913 0.976
 533 0.640 0.500 0.001 0.000 0.000 0.000 0.629 0.961 0.914 0.975
 534 0.643 0.501 0.002 0.000 0.000 0.000 0.631 0.961 0.914 0.975
 535 0.645 0.502 0.002 0.000 0.000 0.000 0.633 0.961 0.915 0.975
 536 0.647 0.502 0.003 0.000 0.000 0.000 0.635 0.961 0.916 0.976
 537 0.649 0.502 0.004 0.000 0.000 0.000 0.637 0.961 0.916 0.976
 538 0.651 0.502 0.005 0.000 0.000 0.000 0.639 0.961 0.917 0.976
 539 0.653 0.502 0.008 0.000 0.000 0.000 0.640 0.961 0.917 0.975
 540 0.654 0.501 0.011 0.000 0.000 0.000 0.641 0.961 0.918 0.975
 541 0.656 0.500 0.017 0.000 0.000 0.000 0.644 0.962 0.919 0.974
 542 0.659 0.496 0.026 0.000 0.000 0.000 0.647 0.962 0.919 0.974
 543 0.661 0.493 0.040 0.000 0.000 0.000 0.649 0.962 0.920 0.974
 544 0.663 0.489 0.062 0.000 0.000 0.000 0.651 0.962 0.920 0.973
 545 0.667 0.486 0.093 0.000 0.000 0.000 0.654 0.962 0.921 0.973
 546 0.670 0.481 0.134 0.000 0.000 0.000 0.656 0.962 0.921 0.972
 547 0.671 0.467 0.184 0.000 0.000 0.000 0.657 0.962 0.922 0.972
 548 0.672 0.438 0.242 0.000 0.000 0.000 0.658 0.962 0.923 0.972
 549 0.673 0.390 0.305 0.000 0.000 0.000 0.660 0.962 0.923 0.972
 550 0.675 0.323 0.367 0.000 0.000 0.000 0.662 0.962 0.924 0.971
 551 0.678 0.248 0.423 0.000 0.000 0.000 0.665 0.962 0.924 0.971
 552 0.682 0.175 0.469 0.000 0.000 0.000 0.668 0.962 0.925 0.971
 553 0.685 0.113 0.504 0.000 0.000 0.000 0.670 0.962 0.925 0.971
 554 0.688 0.068 0.528 0.000 0.000 0.000 0.672 0.963 0.926 0.970
 555 0.689 0.041 0.544 0.000 0.000 0.000 0.673 0.963 0.927 0.970
 556 0.690 0.025 0.556 0.000 0.000 0.000 0.674 0.963 0.927 0.969
 557 0.691 0.015 0.565 0.000 0.000 0.000 0.674 0.963 0.928 0.968
 558 0.691 0.009 0.570 0.000 0.000 0.000 0.675 0.963 0.928 0.968
 559 0.693 0.006 0.575 0.000 0.000 0.000 0.678 0.963 0.929 0.967
 560 0.695 0.003 0.578 0.000 0.000 0.000 0.680 0.963 0.929 0.966
 561 0.697 0.002 0.582 0.000 0.000 0.000 0.682 0.963 0.930 0.965
 562 0.699 0.002 0.584 0.000 0.000 0.000 0.683 0.963 0.930 0.964
 563 0.701 0.001 0.586 0.000 0.000 0.000 0.685 0.963 0.930 0.963
 564 0.703 0.001 0.588 0.000 0.000 0.000 0.686 0.963 0.931 0.962
 565 0.705 0.001 0.590 0.000 0.000 0.000 0.688 0.964 0.931 0.961
 566 0.707 0.001 0.591 0.000 0.000 0.000 0.690 0.964 0.932 0.961
 567 0.709 0.000 0.592 0.000 0.000 0.000 0.692 0.964 0.933 0.960
 568 0.710 0.000 0.592 0.000 0.000 0.000 0.695 0.964 0.933 0.958
 569 0.712 0.000 0.591 0.000 0.000 0.000 0.696 0.964 0.933 0.957
 570 0.714 0.000 0.591 0.000 0.000 0.000 0.698 0.964 0.934 0.956
 571 0.716 0.000 0.589 0.000 0.000 0.000 0.700 0.964 0.934 0.955
 572 0.717 0.000 0.586 0.000 0.000 0.000 0.700 0.964 0.935 0.954
 573 0.718 0.000 0.583 0.000 0.000 0.000 0.701 0.964 0.935 0.953
 574 0.719 0.000 0.581 0.000 0.000 0.000 0.702 0.964 0.936 0.952
 575 0.721 0.000 0.582 0.000 0.000 0.000 0.704 0.964 0.936 0.952
 576 0.724 0.000 0.586 0.000 0.000 0.000 0.707 0.965 0.937 0.952
 577 0.726 0.000 0.592 0.000 0.000 0.000 0.709 0.965 0.937 0.952
 578 0.729 0.000 0.599 0.000 0.000 0.000 0.712 0.965 0.938 0.953
 579 0.732 0.000 0.606 0.000 0.000 0.000 0.715 0.965 0.938 0.954
 580 0.735 0.000 0.612 0.000 0.000 0.000 0.719 0.965 0.938 0.955
 581 0.738 0.000 0.615 0.000 0.000 0.000 0.722 0.965 0.939 0.957
 582 0.741 0.000 0.617 0.000 0.000 0.000 0.725 0.965 0.939 0.958
 583 0.744 0.000 0.617 0.000 0.000 0.000 0.727 0.965 0.940 0.959
 584 0.746 0.000 0.616 0.000 0.000 0.000 0.728 0.965 0.940 0.960
 585 0.748 0.000 0.614 0.000 0.000 0.000 0.729 0.965 0.940 0.961
 586 0.750 0.000 0.611 0.000 0.000 0.000 0.729 0.965 0.941 0.961
 587 0.752 0.000 0.609 0.000 0.000 0.000 0.730 0.965 0.941 0.961
 588 0.754 0.000 0.609 0.000 0.000 0.000 0.731 0.966 0.942 0.960
 589 0.752 0.000 0.610 0.000 0.000 0.000 0.731 0.966 0.942 0.957
 590 0.754 0.000 0.615 0.000 0.000 0.000 0.733 0.966 0.942 0.957
 591 0.758 0.000 0.621 0.000 0.000 0.000 0.738 0.966 0.943 0.958
 592 0.759 0.000 0.623 0.000 0.000 0.000 0.740 0.966 0.943 0.957
 593 0.762 0.000 0.623 0.000 0.000 0.000 0.742 0.966 0.944 0.957
 594 0.764 0.000 0.621 0.000 0.000 0.000 0.742 0.966 0.944 0.957
 595 0.766 0.000 0.621 0.000 0.000 0.000 0.742 0.966 0.944 0.955
 596 0.769 0.000 0.624 0.000 0.000 0.000 0.744 0.966 0.945 0.956
 597 0.770 0.000 0.628 0.000 0.000 0.000 0.743 0.966 0.945 0.956
 598 0.772 0.000 0.633 0.000 0.000 0.000 0.744 0.966 0.945 0.956
 599 0.774 0.000 0.638 0.000 0.000 0.000 0.747 0.966 0.946 0.956
 600 0.776 0.000 0.641 0.000 0.000 0.000 0.751 0.966 0.946 0.956
 601 0.778 0.000 0.642 0.000 0.000 0.000 0.755 0.967 0.947 0.956
 602 0.779 0.000 0.644 0.000 0.000 0.000 0.758 0.967 0.947 0.956
 603 0.781 0.000 0.647 0.000 0.000 0.000 0.761 0.967 0.947 0.956
 604 0.784 0.000 0.649 0.000 0.000 0.000 0.764 0.967 0.948 0.956
 605 0.786 0.000 0.651 0.000 0.000 0.000 0.765 0.967 0.948 0.956
 606 0.788 0.000 0.652 0.000 0.000 0.000 0.766 0.967 0.948 0.957
 607 0.790 0.000 0.653 0.000 0.000 0.000 0.766 0.967 0.949 0.957
 608 0.792 0.000 0.654 0.000 0.000 0.000 0.768 0.967 0.949 0.958
 609 0.795 0.000 0.655 0.000 0.000 0.000 0.771 0.967 0.949 0.959
 610 0.797 0.000 0.655 0.000 0.000 0.000 0.775 0.967 0.950 0.959
 611 0.799 0.000 0.656 0.000 0.000 0.000 0.779 0.967 0.950 0.960
 612 0.801 0.000 0.656 0.000 0.000 0.000 0.782 0.967 0.950 0.961
 613 0.804 0.000 0.657 0.000 0.000 0.000 0.785 0.967 0.951 0.961
 614 0.806 0.000 0.656 0.000 0.000 0.000 0.787 0.968 0.951 0.962
 615 0.807 0.000 0.653 0.000 0.000 0.000 0.788 0.968 0.951 0.962
 616 0.808 0.000 0.648 0.000 0.000 0.000 0.789 0.968 0.952 0.963
 617 0.810 0.000 0.643 0.000 0.000 0.000 0.789 0.968 0.952 0.963
 618 0.812 0.000 0.640 0.000 0.000 0.000 0.791 0.968 0.952 0.964
 619 0.814 0.000 0.640 0.000 0.000 0.000 0.792 0.968 0.953 0.964
 620 0.817 0.000 0.642 0.000 0.000 0.000 0.794 0.968 0.953 0.964
 621 0.820 0.000 0.645 0.000 0.000 0.000 0.797 0.968 0.953 0.964
 622 0.823 0.000 0.648 0.000 0.000 0.000 0.800 0.968 0.953 0.964
 623 0.824 0.000 0.647 0.000 0.000 0.000 0.802 0.968 0.954 0.964
 624 0.825 0.000 0.646 0.000 0.000 0.000 0.804 0.968 0.954 0.964
 625 0.825 0.000 0.646 0.000 0.000 0.000 0.806 0.968 0.954 0.964
 626 0.826 0.000 0.648 0.000 0.000 0.000 0.808 0.968 0.955 0.964
 627 0.828 0.000 0.652 0.000 0.000 0.000 0.810 0.968 0.955 0.964
 628 0.808 0.000 0.641 0.000 0.000 0.000 0.791 0.969 0.955 0.939
 629 0.823 0.000 0.655 0.000 0.000 0.000 0.805 0.969 0.955 0.954
 630 0.823 0.000 0.657 0.000 0.000 0.000 0.804 0.969 0.956 0.953
 631 0.832 0.000 0.662 0.000 0.000 0.000 0.811 0.969 0.956 0.960
 632 0.836 0.000 0.662 0.000 0.000 0.000 0.814 0.969 0.956 0.963
 633 0.840 0.000 0.660 0.000 0.000 0.000 0.817 0.969 0.957 0.966
 634 0.843 0.000 0.660 0.000 0.000 0.000 0.821 0.969 0.957 0.967
 635 0.845 0.000 0.660 0.000 0.000 0.000 0.824 0.969 0.957 0.968
 636 0.847 0.000 0.663 0.000 0.000 0.000 0.828 0.969 0.957 0.970
 637 0.850 0.000 0.668 0.000 0.000 0.000 0.831 0.969 0.958 0.971
 638 0.852 0.000 0.673 0.000 0.000 0.000 0.835 0.969 0.958 0.972
 639 0.855 0.000 0.678 0.000 0.000 0.000 0.838 0.969 0.958 0.973
 640 0.857 0.000 0.681 0.000 0.000 0.000 0.838 0.969 0.958 0.973
 641 0.859 0.000 0.684 0.000 0.000 0.000 0.838 0.969 0.959 0.974
 642 0.860 0.000 0.685 0.000 0.000 0.000 0.836 0.969 0.959 0.975
 643 0.862 0.000 0.686 0.000 0.000 0.000 0.835 0.970 0.959 0.975
 644 0.865 0.000 0.687 0.000 0.000 0.000 0.835 0.970 0.959 0.976
 645 0.866 0.000 0.686 0.000 0.000 0.000 0.835 0.970 0.960 0.976
 646 0.866 0.000 0.685 0.000 0.000 0.000 0.836 0.970 0.960 0.976
 647 0.867 0.000 0.684 0.000 0.000 0.000 0.838 0.970 0.960 0.975
 648 0.867 0.000 0.683 0.000 0.000 0.000 0.842 0.970 0.960 0.973
 649 0.869 0.000 0.683 0.000 0.000 0.000 0.846 0.970 0.961 0.974
 650 0.873 0.000 0.685 0.000 0.000 0.000 0.852 0.970 0.961 0.977
 651 0.875 0.000 0.686 0.000 0.000 0.000 0.856 0.970 0.961 0.978
 652 0.874 0.000 0.684 0.000 0.000 0.000 0.854 0.970 0.961 0.975
 653 0.879 0.000 0.686 0.000 0.000 0.000 0.858 0.970 0.962 0.978
 654 0.881 0.000 0.687 0.000 0.000 0.000 0.858 0.970 0.962 0.979
 655 0.880 0.000 0.684 0.000 0.000 0.000 0.854 0.970 0.962 0.977
 656 0.882 0.000 0.684 0.000 0.000 0.000 0.853 0.970 0.962 0.979
 657 0.883 0.000 0.682 0.000 0.000 0.000 0.852 0.970 0.963 0.980
 658 0.885 0.000 0.682 0.000 0.000 0.000 0.854 0.970 0.963 0.980
 659 0.887 0.000 0.681 0.000 0.000 0.000 0.857 0.971 0.963 0.981
 660 0.889 0.000 0.679 0.000 0.000 0.000 0.861 0.971 0.963 0.982
 661 0.892 0.000 0.677 0.000 0.000 0.000 0.866 0.971 0.964 0.982
 662 0.894 0.000 0.675 0.000 0.000 0.000 0.871 0.971 0.964 0.983
 663 0.895 0.000 0.672 0.000 0.000 0.000 0.875 0.971 0.964 0.983
 664 0.896 0.000 0.669 0.000 0.000 0.000 0.878 0.971 0.964 0.984
 665 0.897 0.000 0.666 0.001 0.000 0.000 0.879 0.971 0.964 0.984
 666 0.898 0.000 0.664 0.001 0.000 0.000 0.878 0.971 0.965 0.984
 667 0.899 0.000 0.663 0.001 0.000 0.000 0.876 0.971 0.965 0.985
 668 0.900 0.000 0.663 0.001 0.000 0.000 0.875 0.971 0.965 0.985
 669 0.902 0.000 0.663 0.001 0.000 0.000 0.873 0.971 0.965 0.985
 670 0.903 0.000 0.663 0.001 0.000 0.000 0.872 0.971 0.965 0.986
 671 0.904 0.000 0.662 0.001 0.000 0.000 0.872 0.971 0.966 0.986
 672 0.906 0.000 0.662 0.002 0.000 0.000 0.873 0.971 0.966 0.986
 673 0.906 0.000 0.660 0.002 0.000 0.000 0.875 0.971 0.966 0.987
 674 0.907 0.000 0.658 0.003 0.000 0.000 0.879 0.971 0.966 0.987
 675 0.908 0.000 0.655 0.004 0.000 0.000 0.883 0.971 0.966 0.987
 676 0.910 0.000 0.652 0.005 0.000 0.000 0.888 0.972 0.967 0.988
 677 0.911 0.000 0.649 0.007 0.000 0.000 0.892 0.972 0.967 0.988
 678 0.912 0.000 0.644 0.009 0.000 0.000 0.896 0.972 0.967 0.988
 679 0.914 0.000 0.639 0.012 0.000 0.000 0.898 0.972 0.967 0.988
 680 0.916 0.000 0.633 0.016 0.000 0.000 0.900 0.972 0.967 0.989
 681 0.917 0.000 0.626 0.022 0.000 0.000 0.899 0.972 0.968 0.989
 682 0.918 0.000 0.617 0.029 0.000 0.000 0.898 0.972 0.968 0.989
 683 0.919 0.000 0.608 0.039 0.000 0.000 0.896 0.972 0.968 0.989
 684 0.920 0.000 0.595 0.056 0.000 0.000 0.895 0.972 0.968 0.989
 685 0.921 0.000 0.579 0.084 0.000 0.000 0.894 0.972 0.968 0.989
 686 0.921 0.000 0.556 0.133 0.000 0.000 0.894 0.972 0.969 0.989
 687 0.750 0.000 0.427 0.169 0.000 0.000 0.728 0.972 0.969 0.805
 688 0.813 0.000 0.428 0.264 0.000 0.000 0.791 0.972 0.969 0.873
 689 0.825 0.000 0.391 0.350 0.000 0.000 0.804 0.972 0.969 0.885
 690 0.835 0.000 0.346 0.426 0.000 0.000 0.817 0.972 0.969 0.895
 691 0.870 0.000 0.305 0.512 0.000 0.000 0.853 0.972 0.969 0.933
 692 0.888 0.000 0.255 0.591 0.000 0.000 0.873 0.972 0.970 0.953
 693 0.901 0.000 0.204 0.670 0.000 0.000 0.888 0.973 0.970 0.967
 694 0.908 0.000 0.156 0.737 0.000 0.000 0.895 0.973 0.970 0.974
 695 0.917 0.000 0.116 0.792 0.000 0.000 0.903 0.973 0.970 0.982
 696 0.918 0.000 0.084 0.821 0.000 0.000 0.903 0.973 0.970 0.981
 697 0.929 0.000 0.060 0.843 0.000 0.000 0.912 0.973 0.970 0.990
 698 0.930 0.000 0.042 0.848 0.000 0.000 0.911 0.973 0.971 0.990
 699 0.926 0.000 0.029 0.846 0.000 0.000 0.905 0.973 0.971 0.986
 700 0.926 0.000 0.021 0.848 0.000 0.000 0.904 0.973 0.971 0.986
 701 0.925 0.000 0.015 0.847 0.000 0.000 0.902 0.973 0.971 0.986
 702 0.926 0.000 0.011 0.847 0.000 0.000 0.903 0.973 0.971 0.987
 703 0.926 0.000 0.008 0.845 0.000 0.000 0.904 0.973 0.971 0.987
 704 0.930 0.000 0.006 0.848 0.000 0.000 0.908 0.973 0.972 0.989
 705 0.931 0.000 0.005 0.849 0.000 0.000 0.911 0.973 0.972 0.989
 706 0.934 0.000 0.004 0.852 0.000 0.000 0.914 0.973 0.972 0.991
 707 0.935 0.000 0.003 0.853 0.000 0.000 0.916 0.973 0.972 0.991
 708 0.936 0.000 0.002 0.851 0.000 0.000 0.917 0.973 0.972 0.991
 709 0.937 0.000 0.002 0.849 0.000 0.000 0.919 0.974 0.972 0.992
 710 0.937 0.000 0.001 0.847 0.000 0.000 0.918 0.974 0.973 0.992
 711 0.938 0.000 0.001 0.847 0.000 0.000 0.917 0.974 0.973 0.992
 712 0.939 0.000 0.001 0.849 0.000 0.000 0.916 0.974 0.973 0.993
 713 0.938 0.000 0.001 0.852 0.000 0.000 0.914 0.974 0.973 0.993
 714 0.938 0.000 0.000 0.855 0.000 0.000 0.912 0.974 0.973 0.992
 715 0.936 0.000 0.000 0.857 0.000 0.000 0.910 0.974 0.973 0.991
 716 0.935 0.000 0.000 0.859 0.000 0.000 0.908 0.974 0.974 0.991
 717 0.917 0.000 0.000 0.844 0.000 0.000 0.891 0.974 0.974 0.972
 718 0.904 0.000 0.000 0.833 0.000 0.000 0.879 0.974 0.974 0.958
 719 0.885 0.000 0.000 0.816 0.000 0.000 0.862 0.974 0.974 0.938
 720 0.894 0.000 0.000 0.825 0.000 0.000 0.872 0.974 0.974 0.946
 721 0.912 0.000 0.000 0.842 0.000 0.000 0.890 0.974 0.974 0.963
 722 0.936 0.000 0.000 0.863 0.000 0.000 0.914 0.974 0.974 0.988
 723 0.920 0.000 0.000 0.846 0.000 0.000 0.898 0.974 0.975 0.971
 724 0.906 0.000 0.000 0.833 0.000 0.000 0.886 0.974 0.975 0.959
 725 0.907 0.000 0.000 0.833 0.000 0.000 0.885 0.975 0.975 0.959
 726 0.917 0.000 0.000 0.842 0.000 0.000 0.894 0.975 0.975 0.970
 727 0.910 0.000 0.000 0.835 0.000 0.000 0.887 0.975 0.975 0.965
 728 0.911 0.000 0.000 0.833 0.000 0.000 0.887 0.975 0.975 0.966
 729 0.914 0.000 0.000 0.831 0.000 0.000 0.888 0.975 0.975 0.969
 730 0.925 0.000 0.000 0.838 0.000 0.000 0.899 0.975 0.975 0.981
 731 0.916 0.000 0.000 0.828 0.000 0.000 0.889 0.975 0.976 0.970
 732 0.927 0.000 0.000 0.838 0.000 0.000 0.900 0.975 0.976 0.982
 733 0.935 0.000 0.000 0.846 0.000 0.000 0.908 0.975 0.976 0.989
 734 0.937 0.000 0.000 0.850 0.000 0.000 0.910 0.975 0.976 0.990
 735 0.938 0.000 0.000 0.853 0.000 0.000 0.912 0.975 0.976 0.990
 736 0.939 0.000 0.000 0.857 0.000 0.000 0.915 0.975 0.976 0.991
 737 0.940 0.000 0.000 0.860 0.000 0.000 0.916 0.975 0.976 0.990
 738 0.944 0.000 0.000 0.864 0.000 0.000 0.921 0.975 0.977 0.994
 739 0.943 0.000 0.000 0.864 0.000 0.000 0.920 0.975 0.977 0.993
 740 0.944 0.000 0.000 0.865 0.000 0.000 0.922 0.975 0.977 0.995
 741 0.944 0.000 0.000 0.865 0.000 0.000 0.922 0.975 0.977 0.995
 742 0.945 0.000 0.000 0.866 0.000 0.000 0.922 0.976 0.977 0.996
 743 0.944 0.000 0.000 0.865 0.000 0.000 0.921 0.976 0.977 0.996
 744 0.944 0.000 0.000 0.865 0.000 0.000 0.920 0.976 0.977 0.996
 745 0.944 0.000 0.000 0.865 0.000 0.000 0.920 0.976 0.977 0.996
 746 0.945 0.000 0.000 0.865 0.000 0.000 0.920 0.976 0.978 0.996
 747 0.945 0.000 0.000 0.865 0.000 0.000 0.920 0.976 0.978 0.996
 748 0.946 0.000 0.000 0.865 0.000 0.000 0.921 0.976 0.978 0.996
 749 0.947 0.000 0.000 0.867 0.000 0.000 0.922 0.976 0.978 0.996
 750 0.948 0.000 0.000 0.868 0.000 0.000 0.923 0.976 0.978 0.997
 751 0.948 0.000 0.000 0.868 0.000 0.000 0.924 0.976 0.978 0.997
 752 0.949 0.000 0.000 0.869 0.000 0.000 0.924 0.976 0.978 0.997
 753 0.949 0.000 0.000 0.868 0.000 0.000 0.925 0.976 0.978 0.997
 754 0.948 0.000 0.000 0.868 0.000 0.000 0.925 0.976 0.978 0.997
 755 0.948 0.000 0.000 0.867 0.000 0.000 0.925 0.976 0.979 0.997
 756 0.948 0.000 0.000 0.866 0.000 0.000 0.926 0.976 0.979 0.998
 757 0.947 0.000 0.000 0.864 0.000 0.000 0.925 0.976 0.979 0.998
 758 0.946 0.000 0.000 0.863 0.000 0.000 0.925 0.976 0.979 0.998
 759 0.943 0.000 0.000 0.860 0.000 0.000 0.923 0.976 0.979 0.995
 760 0.448 0.000 0.000 0.408 0.000 0.000 0.438 0.977 0.979 0.472
 761 0.364 0.000 0.000 0.331 0.000 0.000 0.356 0.977 0.979 0.383
 762 0.719 0.000 0.000 0.655 0.000 0.000 0.703 0.977 0.979 0.757
 763 0.501 0.000 0.000 0.456 0.000 0.000 0.489 0.977 0.979 0.528
 764 0.617 0.000 0.000 0.562 0.000 0.000 0.602 0.977 0.980 0.650
 765 0.702 0.000 0.000 0.640 0.000 0.000 0.684 0.977 0.980 0.741
 766 0.800 0.000 0.000 0.730 0.000 0.000 0.778 0.977 0.980 0.844
 767 0.857 0.000 0.000 0.783 0.000 0.000 0.832 0.977 0.980 0.905
 768 0.911 0.000 0.000 0.833 0.000 0.000 0.883 0.977 0.980 0.962
 769 0.923 0.000 0.000 0.845 0.000 0.000 0.893 0.977 0.980 0.975
 770 0.938 0.000 0.000 0.859 0.000 0.000 0.906 0.977 0.980 0.989
 771 0.943 0.000 0.000 0.865 0.000 0.000 0.910 0.977 0.980 0.995
 772 0.944 0.000 0.000 0.865 0.000 0.000 0.910 0.977 0.980 0.996
 773 0.943 0.000 0.000 0.863 0.000 0.000 0.909 0.977 0.980 0.997
 774 0.942 0.000 0.000 0.860 0.000 0.000 0.910 0.977 0.981 0.997
 775 0.942 0.000 0.000 0.858 0.000 0.000 0.911 0.977 0.981 0.997
 776 0.943 0.000 0.000 0.855 0.000 0.000 0.913 0.977 0.981 0.997
 777 0.943 0.000 0.000 0.853 0.000 0.000 0.915 0.977 0.981 0.997
 778 0.943 0.000 0.000 0.851 0.000 0.000 0.917 0.977 0.981 0.997
 779 0.943 0.000 0.000 0.848 0.000 0.000 0.918 0.978 0.981 0.997
 780 0.943 0.000 0.000 0.844 0.000 0.000 0.919 0.978 0.981 0.997
 781 0.942 0.000 0.000 0.842 0.000 0.000 0.919 0.978 0.981 0.997
 782 0.942 0.000 0.000 0.841 0.000 0.000 0.918 0.978 0.981 0.998
 783 0.942 0.000 0.000 0.840 0.000 0.000 0.917 0.978 0.982 0.998
 784 0.941 0.000 0.000 0.838 0.000 0.000 0.915 0.978 0.982 0.998
 785 0.940 0.000 0.000 0.836 0.001 0.000 0.913 0.978 0.982 0.998
 786 0.939 0.000 0.000 0.833 0.001 0.000 0.911 0.978 0.982 0.997
 787 0.937 0.000 0.000 0.830 0.001 0.000 0.908 0.978 0.982 0.996
 788 0.937 0.000 0.000 0.828 0.001 0.000 0.906 0.978 0.982 0.996
 789 0.936 0.000 0.000 0.824 0.001 0.000 0.905 0.978 0.982 0.995
 790 0.933 0.000 0.000 0.820 0.001 0.000 0.904 0.978 0.982 0.992
 791 0.934 0.000 0.000 0.822 0.001 0.000 0.907 0.978 0.982 0.995
 792 0.934 0.000 0.000 0.824 0.001 0.000 0.908 0.978 0.982 0.995
 793 0.933 0.000 0.000 0.827 0.001 0.000 0.909 0.978 0.982 0.995
 794 0.936 0.000 0.000 0.834 0.002 0.000 0.913 0.978 0.982 0.998
 795 0.937 0.000 0.000 0.838 0.002 0.000 0.915 0.978 0.983 0.997
 796 0.933 0.000 0.000 0.838 0.002 0.000 0.912 0.978 0.983 0.993
 797 0.935 0.000 0.000 0.843 0.003 0.000 0.914 0.978 0.983 0.994
 798 0.938 0.000 0.000 0.846 0.004 0.000 0.916 0.978 0.983 0.997
 799 0.936 0.000 0.000 0.844 0.005 0.000 0.914 0.978 0.983 0.996
 800 0.933 0.000 0.000 0.841 0.006 0.000 0.911 0.979 0.983 0.995
 801 0.931 0.000 0.000 0.838 0.007 0.000 0.907 0.979 0.983 0.995
 802 0.930 0.000 0.000 0.835 0.008 0.000 0.903 0.979 0.983 0.994
 803 0.930 0.000 0.000 0.834 0.009 0.000 0.900 0.979 0.983 0.994
 804 0.932 0.000 0.000 0.832 0.012 0.000 0.895 0.979 0.983 0.995
 805 0.933 0.000 0.000 0.830 0.015 0.000 0.884 0.979 0.983 0.996
 806 0.935 0.000 0.000 0.828 0.019 0.000 0.868 0.979 0.983 0.997
 807 0.934 0.000 0.000 0.824 0.025 0.000 0.840 0.979 0.984 0.997
 808 0.934 0.000 0.000 0.821 0.034 0.000 0.804 0.979 0.984 0.997
 809 0.932 0.000 0.000 0.817 0.045 0.000 0.758 0.979 0.984 0.996
 810 0.930 0.000 0.000 0.813 0.060 0.000 0.704 0.979 0.984 0.994
 811 0.930 0.000 0.000 0.810 0.079 0.000 0.644 0.979 0.984 0.994
 812 0.925 0.000 0.000 0.804 0.101 0.000 0.578 0.979 0.984 0.990
 813 0.920 0.000 0.000 0.798 0.129 0.000 0.512 0.979 0.984 0.986
 814 0.904 0.000 0.000 0.780 0.160 0.000 0.442 0.979 0.984 0.969
 815 0.902 0.000 0.000 0.767 0.203 0.000 0.384 0.979 0.984 0.968
 816 0.885 0.000 0.000 0.728 0.252 0.000 0.325 0.979 0.984 0.949
 817 0.887 0.000 0.000 0.684 0.318 0.000 0.280 0.979 0.984 0.953
 818 0.883 0.000 0.000 0.609 0.397 0.000 0.238 0.979 0.984 0.950
 819 0.902 0.000 0.000 0.523 0.499 0.000 0.206 0.979 0.985 0.970
 820 0.892 0.000 0.000 0.408 0.588 0.000 0.172 0.979 0.985 0.959
 821 0.921 0.000 0.000 0.313 0.696 0.000 0.149 0.979 0.985 0.990
 822 0.916 0.000 0.000 0.221 0.761 0.000 0.123 0.979 0.985 0.984
 823 0.851 0.000 0.000 0.142 0.750 0.000 0.094 0.980 0.985 0.914
 824 0.913 0.000 0.000 0.104 0.833 0.000 0.082 0.980 0.985 0.982
 825 0.914 0.000 0.000 0.071 0.849 0.000 0.066 0.980 0.985 0.984
 826 0.907 0.000 0.000 0.047 0.850 0.000 0.053 0.980 0.985 0.978
 827 0.916 0.000 0.000 0.033 0.863 0.000 0.042 0.980 0.985 0.988
 828 0.887 0.000 0.000 0.021 0.839 0.000 0.033 0.980 0.985 0.957
 829 0.906 0.000 0.000 0.015 0.860 0.000 0.027 0.980 0.985 0.979
 830 0.904 0.000 0.000 0.010 0.858 0.000 0.021 0.980 0.985 0.978
 831 0.904 0.000 0.000 0.007 0.857 0.000 0.017 0.980 0.985 0.979
 832 0.895 0.000 0.000 0.005 0.845 0.000 0.014 0.980 0.985 0.970
 833 0.915 0.000 0.000 0.004 0.862 0.000 0.012 0.980 0.986 0.991
 834 0.909 0.000 0.000 0.003 0.857 0.000 0.010 0.980 0.986 0.986
 835 0.919 0.000 0.000 0.002 0.867 0.000 0.008 0.980 0.986 0.996
 836 0.915 0.000 0.000 0.002 0.867 0.000 0.007 0.980 0.986 0.990
 837 0.921 0.000 0.000 0.001 0.877 0.000 0.006 0.980 0.986 0.996
 838 0.920 0.000 0.000 0.001 0.879 0.000 0.006 0.980 0.986 0.995
 839 0.920 0.000 0.000 0.001 0.880 0.000 0.005 0.980 0.986 0.997
 840 0.920 0.000 0.000 0.001 0.880 0.000 0.004 0.980 0.986 0.997
 841 0.918 0.000 0.000 0.001 0.876 0.000 0.004 0.980 0.986 0.996
 842 0.917 0.000 0.000 0.001 0.873 0.000 0.004 0.980 0.986 0.997
 843 0.917 0.000 0.000 0.001 0.871 0.000 0.004 0.980 0.986 0.998
 844 0.915 0.000 0.000 0.000 0.869 0.000 0.003 0.980 0.986 0.997
 845 0.915 0.000 0.000 0.000 0.869 0.000 0.003 0.980 0.986 0.999
 846 0.914 0.000 0.000 0.000 0.868 0.000 0.003 0.980 0.986 0.998
 847 0.913 0.000 0.000 0.000 0.868 0.000 0.003 0.981 0.986 0.999
 848 0.911 0.000 0.000 0.000 0.867 0.000 0.002 0.981 0.987 0.998
 849 0.911 0.000 0.000 0.000 0.866 0.000 0.002 0.981 0.987 0.998
 850 0.910 0.000 0.000 0.000 0.865 0.000 0.002 0.981 0.987 0.998
 851 0.909 0.000 0.000 0.000 0.863 0.000 0.002 0.981 0.987 0.997
 852 0.909 0.000 0.000 0.000 0.861 0.000 0.001 0.981 0.987 0.998
 853 0.909 0.000 0.000 0.000 0.858 0.000 0.001 0.981 0.987 0.998
 854 0.908 0.000 0.000 0.000 0.855 0.000 0.001 0.981 0.987 0.998
 855 0.907 0.000 0.000 0.000 0.854 0.000 0.001 0.981 0.987 0.999
 856 0.906 0.000 0.000 0.000 0.852 0.000 0.001 0.981 0.987 0.998
 857 0.904 0.000 0.000 0.000 0.850 0.000 0.001 0.981 0.987 0.999
 858 0.902 0.000 0.000 0.000 0.848 0.000 0.001 0.981 0.987 0.999
 859 0.901 0.000 0.000 0.000 0.848 0.000 0.001 0.981 0.987 0.999
 860 0.900 0.000 0.000 0.000 0.849 0.000 0.000 0.981 0.987 0.999
 861 0.900 0.000 0.000 0.000 0.850 0.000 0.000 0.981 0.987 0.999
 862 0.899 0.000 0.000 0.000 0.851 0.000 0.000 0.981 0.987 0.999
 863 0.898 0.000 0.000 0.000 0.850 0.000 0.000 0.981 0.987 0.999
 864 0.897 0.000 0.000 0.000 0.849 0.000 0.000 0.981 0.988 0.999
 865 0.896 0.000 0.000 0.000 0.849 0.000 0.000 0.981 0.988 0.999
 866 0.896 0.000 0.000 0.000 0.848 0.000 0.000 0.981 0.988 0.999
 867 0.895 0.000 0.000 0.000 0.846 0.000 0.000 0.981 0.988 0.999
 868 0.893 0.000 0.000 0.000 0.845 0.000 0.000 0.981 0.988 1.000
 869 0.892 0.000 0.000 0.000 0.843 0.000 0.000 0.981 0.988 1.000
 870 0.891 0.000 0.000 0.000 0.840 0.000 0.000 0.981 0.988 1.000
 871 0.889 0.000 0.000 0.000 0.839 0.000 0.000 0.981 0.988 1.000
 872 0.887 0.000 0.000 0.000 0.837 0.000 0.000 0.981 0.988 1.000
 873 0.885 0.000 0.000 0.000 0.835 0.000 0.000 0.981 0.988 1.000
 874 0.883 0.000 0.000 0.000 0.833 0.000 0.000 0.982 0.988 1.000
 875 0.881 0.000 0.000 0.000 0.832 0.000 0.000 0.982 0.988 1.000
 876 0.878 0.000 0.000 0.000 0.831 0.000 0.000 0.982 0.988 1.000
 877 0.877 0.000 0.000 0.000 0.829 0.000 0.000 0.982 0.988 1.000
 878 0.874 0.000 0.000 0.000 0.827 0.000 0.000 0.982 0.988 1.000
 879 0.872 0.000 0.000 0.000 0.824 0.000 0.000 0.982 0.988 1.000
 880 0.869 0.000 0.000 0.000 0.820 0.000 0.000 0.982 0.988 1.000
 881 0.866 0.000 0.000 0.000 0.816 0.000 0.000 0.982 0.988 0.999
 882 0.863 0.000 0.000 0.000 0.810 0.000 0.000 0.982 0.989 0.999
 883 0.861 0.000 0.000 0.000 0.806 0.000 0.000 0.982 0.989 0.999
 884 0.859 0.000 0.000 0.000 0.801 0.000 0.000 0.982 0.989 0.999
 885 0.857 0.000 0.000 0.000 0.796 0.000 0.000 0.982 0.989 0.999
 886 0.854 0.000 0.000 0.000 0.792 0.000 0.000 0.982 0.989 0.998
 887 0.851 0.000 0.000 0.000 0.790 0.000 0.000 0.982 0.989 0.999
 888 0.846 0.000 0.000 0.000 0.787 0.000 0.000 0.982 0.989 0.998
 889 0.844 0.000 0.000 0.000 0.786 0.000 0.000 0.982 0.989 1.000
 890 0.839 0.000 0.000 0.000 0.783 0.000 0.000 0.982 0.989 0.998
 891 0.838 0.000 0.000 0.000 0.783 0.000 0.000 0.982 0.989 0.999
 892 0.836 0.000 0.000 0.000 0.781 0.000 0.000 0.982 0.989 0.997
 893 0.830 0.000 0.000 0.000 0.777 0.000 0.000 0.982 0.989 0.993
 894 0.825 0.000 0.000 0.000 0.773 0.000 0.000 0.982 0.989 0.990
 895 0.817 0.000 0.000 0.000 0.764 0.000 0.000 0.982 0.989 0.984
 896 0.801 0.000 0.000 0.000 0.747 0.000 0.000 0.982 0.989 0.968
 897 0.778 0.000 0.000 0.000 0.723 0.001 0.000 0.982 0.989 0.943
 898 0.786 0.000 0.000 0.000 0.727 0.001 0.000 0.982 0.989 0.956
 899 0.729 0.000 0.000 0.000 0.671 0.001 0.000 0.982 0.989 0.890
 900 0.783 0.000 0.000 0.000 0.719 0.001 0.000 0.982 0.989 0.960
 901 0.760 0.000 0.000 0.000 0.697 0.002 0.000 0.982 0.989 0.934
 902 0.773 0.000 0.000 0.000 0.710 0.002 0.000 0.983 0.990 0.955
 903 0.752 0.000 0.000 0.000 0.691 0.002 0.000 0.983 0.990 0.934
 904 0.793 0.000 0.000 0.000 0.730 0.002 0.000 0.983 0.990 0.990
 905 0.785 0.000 0.000 0.000 0.725 0.002 0.000 0.983 0.990 0.985
 906 0.770 0.000 0.000 0.000 0.714 0.003 0.000 0.983 0.990 0.972
 907 0.738 0.000 0.000 0.000 0.687 0.003 0.000 0.983 0.990 0.936
 908 0.738 0.000 0.000 0.000 0.688 0.003 0.000 0.983 0.990 0.940
 909 0.744 0.000 0.000 0.000 0.694 0.005 0.000 0.983 0.990 0.952
 910 0.731 0.000 0.000 0.000 0.683 0.006 0.000 0.983 0.990 0.941
 911 0.740 0.000 0.000 0.000 0.691 0.009 0.000 0.983 0.990 0.959
 912 0.731 0.000 0.000 0.000 0.680 0.015 0.000 0.983 0.990 0.952
 913 0.720 0.000 0.000 0.000 0.666 0.024 0.000 0.983 0.990 0.943
 914 0.711 0.000 0.000 0.000 0.653 0.040 0.000 0.983 0.990 0.937
 915 0.723 0.000 0.000 0.000 0.659 0.066 0.000 0.983 0.990 0.960
 916 0.694 0.000 0.000 0.000 0.625 0.098 0.000 0.983 0.990 0.927
 917 0.725 0.000 0.000 0.000 0.642 0.152 0.000 0.983 0.990 0.975
 918 0.686 0.000 0.000 0.000 0.592 0.199 0.000 0.983 0.990 0.930
 919 0.711 0.000 0.000 0.000 0.590 0.271 0.000 0.983 0.990 0.971
 920 0.705 0.000 0.000 0.000 0.549 0.335 0.000 0.983 0.990 0.970
 921 0.711 0.000 0.000 0.000 0.504 0.403 0.000 0.983 0.990 0.986
 922 0.693 0.000 0.000 0.000 0.429 0.451 0.000 0.983 0.990 0.969
 923 0.699 0.000 0.000 0.000 0.361 0.506 0.000 0.983 0.990 0.984
 924 0.687 0.000 0.000 0.000 0.283 0.539 0.000 0.983 0.990 0.976
 925 0.677 0.000 0.000 0.000 0.214 0.565 0.000 0.983 0.990 0.970
 926 0.675 0.000 0.000 0.000 0.158 0.591 0.000 0.983 0.991 0.976
 927 0.679 0.000 0.000 0.000 0.116 0.615 0.000 0.983 0.991 0.988
 928 0.642 0.000 0.000 0.000 0.079 0.597 0.000 0.983 0.991 0.943
 929 0.635 0.000 0.000 0.000 0.057 0.601 0.000 0.983 0.991 0.941
 930 0.595 0.000 0.000 0.000 0.039 0.570 0.000 0.983 0.991 0.890
 931 0.562 0.000 0.000 0.000 0.028 0.543 0.000 0.983 0.991 0.849
 932 0.516 0.000 0.000 0.000 0.019 0.501 0.000 0.983 0.991 0.788
 933 0.499 0.000 0.000 0.000 0.014 0.486 0.000 0.983 0.991 0.771
 934 0.445 0.000 0.000 0.000 0.010 0.435 0.000 0.984 0.991 0.696
 935 0.473 0.000 0.000 0.000 0.008 0.464 0.000 0.984 0.991 0.751
 936 0.409 0.000 0.000 0.000 0.006 0.401 0.000 0.984 0.991 0.657
 937 0.442 0.000 0.000 0.000 0.005 0.435 0.000 0.984 0.991 0.720
 938 0.447 0.000 0.000 0.000 0.004 0.441 0.000 0.984 0.991 0.739
 939 0.520 0.000 0.000 0.000 0.004 0.513 0.000 0.984 0.991 0.870
 940 0.536 0.000 0.000 0.000 0.004 0.529 0.000 0.984 0.991 0.910
 941 0.504 0.000 0.000 0.000 0.003 0.498 0.000 0.984 0.991 0.868
 942 0.505 0.000 0.000 0.000 0.002 0.499 0.000 0.984 0.991 0.883
 943 0.437 0.000 0.000 0.000 0.002 0.431 0.000 0.984 0.991 0.774
 944 0.425 0.000 0.000 0.000 0.002 0.419 0.000 0.984 0.991 0.763
 945 0.478 0.000 0.000 0.000 0.001 0.471 0.000 0.984 0.991 0.868
 946 0.393 0.000 0.000 0.000 0.001 0.386 0.000 0.984 0.991 0.722
 947 0.468 0.000 0.000 0.000 0.001 0.459 0.000 0.984 0.991 0.868
 948 0.412 0.000 0.000 0.000 0.001 0.404 0.000 0.984 0.991 0.773
 949 0.498 0.000 0.000 0.000 0.001 0.487 0.000 0.984 0.991 0.943
 950 0.358 0.000 0.000 0.000 0.000 0.349 0.000 0.984 0.991 0.685
 951 0.493 0.000 0.000 0.000 0.001 0.480 0.000 0.984 0.992 0.952
 952 0.397 0.000 0.000 0.000 0.000 0.386 0.000 0.984 0.992 0.775
 953 0.435 0.000 0.000 0.000 0.000 0.422 0.000 0.984 0.992 0.858
 954 0.448 0.000 0.000 0.000 0.000 0.435 0.000 0.984 0.992 0.895
 955 0.426 0.000 0.000 0.000 0.000 0.413 0.000 0.984 0.992 0.860
 956 0.415 0.000 0.000 0.000 0.000 0.402 0.000 0.984 0.992 0.847
 957 0.400 0.000 0.000 0.000 0.000 0.388 0.000 0.984 0.992 0.827
 958 0.425 0.000 0.000 0.000 0.000 0.412 0.000 0.984 0.992 0.889
 959 0.409 0.000 0.000 0.000 0.000 0.395 0.000 0.984 0.992 0.866
 960 0.414 0.000 0.000 0.000 0.000 0.401 0.000 0.984 0.992 0.889
 961 0.414 0.000 0.000 0.000 0.000 0.401 0.000 0.984 0.992 0.900
 962 0.407 0.000 0.000 0.000 0.000 0.394 0.000 0.984 0.992 0.895
 963 0.412 0.000 0.000 0.000 0.000 0.399 0.000 0.984 0.992 0.920
 964 0.399 0.000 0.000 0.000 0.000 0.386 0.000 0.984 0.992 0.904
 965 0.399 0.000 0.000 0.000 0.000 0.387 0.000 0.984 0.992 0.918
 966 0.394 0.000 0.000 0.000 0.000 0.382 0.000 0.984 0.992 0.920
 967 0.393 0.000 0.000 0.000 0.000 0.381 0.000 0.984 0.992 0.931
 968 0.400 0.000 0.000 0.000 0.000 0.388 0.000 0.985 0.992 0.962
 969 0.402 0.000 0.000 0.000 0.000 0.390 0.000 0.985 0.992 0.982
 970 0.390 0.000 0.000 0.000 0.000 0.378 0.000 0.985 0.992 0.967
 971 0.391 0.000 0.000 0.000 0.000 0.380 0.000 0.985 0.992 0.988
 972 0.379 0.000 0.000 0.000 0.000 0.368 0.000 0.985 0.992 0.974
 973 0.368 0.000 0.000 0.000 0.000 0.358 0.000 0.985 0.992 0.963
 974 0.358 0.000 0.000 0.000 0.000 0.349 0.000 0.985 0.992 0.955
 975 0.349 0.000 0.000 0.000 0.000 0.341 0.000 0.985 0.992 0.947
 976 0.345 0.000 0.000 0.000 0.000 0.337 0.000 0.985 0.992 0.953
 977 0.343 0.000 0.000 0.000 0.000 0.335 0.000 0.985 0.992 0.966
 978 0.335 0.000 0.000 0.000 0.000 0.327 0.000 0.985 0.992 0.962
 979 0.334 0.000 0.000 0.000 0.000 0.326 0.000 0.985 0.992 0.975
 980 0.323 0.000 0.000 0.000 0.000 0.315 0.000 0.985 0.993 0.961
 981 0.325 0.000 0.000 0.000 0.000 0.318 0.000 0.985 0.993 0.989
 982 0.318 0.000 0.000 0.000 0.000 0.311 0.000 0.985 0.993 0.987
 983 0.308 0.000 0.000 0.000 0.000 0.302 0.000 0.985 0.993 0.978
 984 0.307 0.000 0.000 0.000 0.000 0.301 0.000 0.985 0.993 0.997
 985 0.298 0.000 0.000 0.000 0.000 0.292 0.000 0.985 0.993 0.984
 986 0.295 0.000 0.000 0.000 0.000 0.290 0.000 0.985 0.993 0.998
 987 0.287 0.000 0.000 0.000 0.000 0.282 0.000 0.985 0.993 0.996
 988 0.278 0.000 0.000 0.000 0.000 0.274 0.000 0.985 0.993 0.995
 989 0.272 0.000 0.000 0.000 0.000 0.268 0.000 0.985 0.993 0.999
 990 0.264 0.000 0.000 0.000 0.000 0.260 0.000 0.985 0.993 0.996
 991 0.259 0.000 0.000 0.000 0.000 0.255 0.000 0.985 0.993 0.998
 992 0.253 0.000 0.000 0.000 0.000 0.250 0.000 0.985 0.993 0.998
 993 0.246 0.000 0.000 0.000 0.000 0.243 0.000 0.985 0.993 0.997
 994 0.241 0.000 0.000 0.000 0.000 0.238 0.000 0.985 0.993 0.999
 995 0.235 0.000 0.000 0.000 0.000 0.232 0.000 0.985 0.993 0.999
 996 0.229 0.000 0.000 0.000 0.000 0.227 0.000 0.985 0.993 0.999
 997 0.224 0.000 0.000 0.000 0.000 0.221 0.000 0.985 0.993 0.999
 998 0.218 0.000 0.000 0.000 0.000 0.216 0.000 0.985 0.993 0.999
 999 0.213 0.000 0.000 0.000 0.000 0.211 0.000 0.985 0.993 0.999
1000 0.208 0.000 0.000 0.000 0.000 0.205 0.000 0.985 0.993 0.999
1001 0.203 0.000 0.000 0.000 0.000 0.200 0.000 0.985 0.993 0.999
1002 0.197 0.000 0.000 0.000 0.000 0.195 0.000 0.985 0.993 0.997
1003 0.192 0.000 0.000 0.000 0.000 0.189 0.000 0.985 0.993 0.999
1004 0.186 0.000 0.000 0.000 0.000 0.183 0.000 0.985 0.993 0.999
1005 0.181 0.000 0.000 0.000 0.000 0.178 0.000 0.985 0.993 1.000
1006 0.176 0.000 0.000 0.000 0.000 0.173 0.000 0.986 0.993 0.999
1007 0.171 0.000 0.000 0.000 0.000 0.168 0.000 0.986 0.993 0.999
1008 0.165 0.000 0.000 0.000 0.000 0.162 0.000 0.986 0.993 0.999
1009 0.160 0.000 0.000 0.000 0.000 0.157 0.000 0.986 0.993 0.998
1010 0.155 0.000 0.000 0.000 0.000 0.152 0.000 0.986 0.993 0.998
1011 0.149 0.000 0.000 0.000 0.000 0.147 0.000 0.986 0.993 0.999
1012 0.143 0.000 0.000 0.000 0.000 0.141 0.000 0.986 0.993 0.999
1013 0.138 0.000 0.000 0.000 0.000 0.136 0.000 0.986 0.993 1.000
1014 0.133 0.000 0.000 0.000 0.000 0.131 0.000 0.986 0.993 1.000
1015 0.129 0.000 0.000 0.000 0.000 0.127 0.000 0.986 0.993 0.999
1016 0.126 0.000 0.000 0.000 0.000 0.124 0.000 0.986 0.994 0.999
1017 0.122 0.000 0.000 0.000 0.000 0.120 0.000 0.986 0.993 0.999
1018 0.118 0.000 0.000 0.000 0.000 0.116 0.000 0.986 0.994 0.999
1019 0.113 0.000 0.000 0.000 0.000 0.111 0.000 0.986 0.994 0.999
1020 0.108 0.000 0.000 0.000 0.000 0.106 0.000 0.986 0.994 1.000
1021 0.103 0.000 0.000 0.000 0.000 0.102 0.000 0.986 0.994 1.000
1022 0.098 0.000 0.000 0.000 0.000 0.097 0.000 0.986 0.994 0.999
1023 0.095 0.000 0.000 0.000 0.000 0.094 0.000 0.986 0.994 0.999
1024 0.092 0.000 0.000 0.000 0.000 0.091 0.000 0.986 0.994 0.998
1025 0.089 0.000 0.000 0.000 0.000 0.088 0.000 0.986 0.994 1.000
1026 0.085 0.000 0.000 0.000 0.000 0.084 0.000 0.986 0.994 0.999
1027 0.082 0.000 0.000 0.000 0.000 0.081 0.000 0.986 0.994 0.999
1028 0.079 0.000 0.000 0.000 0.000 0.078 0.000 0.986 0.994 0.999
1029 0.076 0.000 0.000 0.000 0.000 0.075 0.000 0.986 0.994 0.999
1030 0.072 0.000 0.000 0.000 0.000 0.071 0.000 0.986 0.994 1.000
1031 0.068 0.000 0.000 0.000 0.000 0.067 0.000 0.986 0.994 0.999
1032 0.065 0.000 0.000 0.000 0.000 0.064 0.000 0.986 0.994 1.000
1033 0.061 0.000 0.000 0.000 0.000 0.060 0.000 0.986 0.994 1.000
1034 0.058 0.000 0.000 0.000 0.000 0.057 0.000 0.986 0.994 1.000
1035 0.056 0.000 0.000 0.000 0.000 0.055 0.000 0.986 0.994 1.000
1036 0.053 0.000 0.000 0.000 0.000 0.053 0.000 0.986 0.994 0.999
1037 0.051 0.000 0.000 0.000 0.000 0.050 0.000 0.986 0.994 0.999
1038 0.049 0.000 0.000 0.000 0.000 0.048 0.000 0.986 0.994 0.999
1039 0.046 0.000 0.000 0.000 0.000 0.045 0.000 0.986 0.994 0.999
1040 0.044 0.000 0.000 0.000 0.000 0.043 0.000 0.986 0.994 0.999
1041 0.042 0.000 0.000 0.000 0.000 0.041 0.000 0.986 0.994 0.999
1042 0.040 0.000 0.000 0.000 0.000 0.039 0.000 0.986 0.994 0.999
1043 0.038 0.000 0.000 0.000 0.000 0.037 0.000 0.986 0.994 0.999
1044 0.037 0.000 0.000 0.000 0.000 0.036 0.000 0.986 0.994 0.999
1045 0.036 0.000 0.000 0.000 0.000 0.035 0.000 0.986 0.994 0.999
1046 0.035 0.000 0.000 0.000 0.000 0.034 0.000 0.986 0.994 0.999
1047 0.034 0.000 0.000 0.000 0.000 0.033 0.000 0.986 0.994 0.999
1048 0.032 0.000 0.000 0.000 0.000 0.032 0.000 0.987 0.994 0.998
1049 0.031 0.000 0.000 0.000 0.000 0.030 0.000 0.987 0.994 0.998
1050 0.029 0.000 0.000 0.000 0.000 0.029 0.000 0.987 0.994 0.998
1051 0.028 0.000 0.000 0.000 0.000 0.028 0.000 0.987 0.994 0.998
1052 0.027 0.000 0.000 0.000 0.000 0.027 0.000 0.987 0.994 0.997
1053 0.026 0.000 0.000 0.000 0.000 0.026 0.000 0.987 0.994 0.997
1054 0.025 0.000 0.000 0.000 0.000 0.025 0.000 0.987 0.994 0.996
1055 0.024 0.000 0.000 0.000 0.000 0.024 0.000 0.987 0.994 0.996
1056 0.023 0.000 0.000 0.000 0.000 0.023 0.000 0.987 0.994 0.995
1057 0.022 0.000 0.000 0.000 0.000 0.022 0.000 0.987 0.994 0.994
1058 0.022 0.000 0.000 0.000 0.000 0.021 0.000 0.987 0.994 0.994
1059 0.020 0.000 0.000 0.000 0.000 0.020 0.000 0.987 0.994 0.993
1060 0.019 0.000 0.000 0.000 0.000 0.019 0.000 0.987 0.995 0.992
1061 0.018 0.000 0.000 0.000 0.000 0.018 0.000 0.987 0.995 0.992
1062 0.017 0.000 0.000 0.000 0.000 0.017 0.000 0.987 0.995 0.991
1063 0.017 0.000 0.000 0.000 0.000 0.016 0.000 0.987 0.995 0.991
1064 0.016 0.000 0.000 0.000 0.000 0.015 0.000 0.987 0.995 0.990
1065 0.015 0.000 0.000 0.000 0.000 0.015 0.000 0.987 0.995 0.989
1066 0.015 0.000 0.000 0.000 0.000 0.014 0.000 0.987 0.995 0.989
1067 0.014 0.000 0.000 0.000 0.000 0.014 0.000 0.987 0.995 0.990
1068 0.014 0.000 0.000 0.000 0.000 0.013 0.000 0.987 0.995 0.989
1069 0.013 0.000 0.000 0.000 0.000 0.012 0.000 0.987 0.995 0.991
1070 0.012 0.000 0.000 0.000 0.000 0.012 0.000 0.987 0.995 0.992
1071 0.012 0.000 0.000 0.000 0.000 0.011 0.000 0.987 0.995 0.994
1072 0.011 0.000 0.000 0.000 0.000 0.011 0.000 0.987 0.995 0.994
1073 0.011 0.000 0.000 0.000 0.000 0.011 0.000 0.987 0.995 0.995
1074 0.011 0.000 0.000 0.000 0.000 0.010 0.000 0.987 0.995 0.997
1075 0.010 0.000 0.000 0.000 0.000 0.010 0.000 0.987 0.995 0.994
1076 0.009 0.000 0.000 0.000 0.000 0.009 0.000 0.987 0.995 0.997
1077 0.009 0.000 0.000 0.000 0.000 0.009 0.000 0.987 0.995 0.995
1078 0.008 0.000 0.000 0.000 0.000 0.008 0.000 0.987 0.995 0.996
1079 0.008 0.000 0.000 0.000 0.000 0.008 0.000 0.987 0.995 0.998
1080 0.008 0.000 0.000 0.000 0.000 0.008 0.000 0.987 0.995 0.994
1081 0.007 0.000 0.000 0.000 0.000 0.007 0.000 0.987 0.995 0.994
1082 0.007 0.000 0.000 0.000 0.000 0.007 0.000 0.987 0.995 0.998
1083 0.007 0.000 0.000 0.000 0.000 0.007 0.000 0.987 0.995 0.999
1084 0.006 0.000 0.000 0.000 0.000 0.006 0.000 0.987 0.995 0.991
1085 0.006 0.000 0.000 0.000 0.000 0.006 0.000 0.987 0.995 0.996
1086 0.006 0.000 0.000 0.000 0.000 0.006 0.000 0.987 0.995 0.985
1087 0.006 0.000 0.000 0.000 0.000 0.006 0.000 0.987 0.995 0.995
1088 0.006 0.000 0.000 0.000 0.000 0.005 0.000 0.987 0.995 0.997
1089 0.005 0.000 0.000 0.000 0.000 0.005 0.000 0.988 0.995 0.995
1090 0.005 0.000 0.000 0.000 0.000 0.005 0.000 0.988 0.995 0.987
1091 0.005 0.000 0.000 0.000 0.000 0.005 0.000 0.988 0.995 0.996
1092 0.004 0.000 0.000 0.000 0.000 0.004 0.000 0.988 0.995 0.998
1093 0.004 0.000 0.000 0.000 0.000 0.004 0.000 0.988 0.995 0.978
1094 0.004 0.000 0.000 0.000 0.000 0.004 0.000 0.988 0.995 0.995
1095 0.004 0.000 0.000 0.000 0.000 0.004 0.000 0.988 0.995 0.985
1096 0.003 0.000 0.000 0.000 0.000 0.003 0.000 0.988 0.995 0.981
1097 0.003 0.000 0.000 0.000 0.000 0.003 0.000 0.988 0.995 0.998
1098 0.003 0.000 0.000 0.000 0.000 0.003 0.000 0.988 0.995 0.981
1099 0.003 0.000 0.000 0.000 0.000 0.003 0.000 0.988 0.995 0.983
1100 0.003 0.000 0.000 0.000 0.000 0.002 0.000 0.988 0.995 0.972

